Regressions under Adverse Conditions

We introduce a new regression method that relates the mean of an outcome variable to covariates, under the "adverse condition" that a distress variable falls in its tail. This allows to tailor classical mean regressions to adverse scenarios, which receive increasing interest in economics and finance, among many others. In the terminology of the systemic risk literature, our method can be interpreted as a regression for the Marginal Expected Shortfall. We propose a two-step procedure to estimate the new models, show consistency and asymptotic normality of the estimator, and propose feasible inference under weak conditions that allow for cross-sectional and time series applications. Simulations verify the accuracy of the asymptotic approximations of the two-step estimator. Two empirical applications show that our regressions under adverse conditions are a valuable tool in such diverse fields as the study of the relation between systemic risk and asset price bubbles, and dissecting macroeconomic growth vulnerabilities into individual components.

==> input/MES_AB_regressions.txt <==
% latex table generated in R 4.2.2 by xtable 1.8-4 package
% Wed Aug  2 13:52:25 2023
\begin{table}[ht]
\centering
\begin{tabular}{llllrrrlrrrlrrr}
  \toprule
Asset & empty1 & Covariate & empty2 & Estimate\_VaR & Error\_VaR & pval\_VaR & empty3 & Estimate\_MES & Error\_MES & pval\_MES & empty4 & Estimate & Error & pval \\ 
  \midrule
BAC &  & Intercept &  & -1.734 & 0.185 & 0.000 &  & -5.531 & 1.439 & 0.000 &  & -1.252 & 0.107 & 0.000 \\ 
  BAC &  & ChangeSpread &  & 0.591 & 0.107 & 0.000 &  & 2.180 & 0.752 & 0.004 &  & 1.790 & 0.062 & 0.000 \\ 
  BAC &  & TEDSpread &  & 1.751 & 0.182 & 0.000 &  & 2.990 & 1.025 & 0.004 &  & -1.346 & 0.085 & 0.000 \\ 
  BAC &  & VIX &  & 0.092 & 0.015 & 0.000 &  & 0.147 & 0.058 & 0.011 &  & 0.032 & 0.006 & 0.000 \\ 
  BAC &  & ST\_boom &  & -0.194 & 0.125 & 0.120 &  & 0.133 & 0.610 & 0.827 &  & 0.704 & 0.089 & 0.000 \\ 
  BAC &  & ST\_bust &  & -0.571 & 0.169 & 0.001 &  & -1.489 & 0.604 & 0.014 &  & -0.121 & 0.124 & 0.326 \\ 
  C &  & Intercept &  & -1.734 & 0.185 & 0.000 &  & -4.644 & 1.880 & 0.014 &  & -1.332 & 0.103 & 0.000 \\ 
  C &  & ChangeSpread &  & 0.591 & 0.107 & 0.000 &  & 1.137 & 0.920 & 0.216 &  & 1.666 & 0.059 & 0.000 \\ 
  C &  & TEDSpread &  & 1.751 & 0.182 & 0.000 &  & 2.112 & 1.106 & 0.056 &  & -1.266 & 0.081 & 0.000 \\ 
  C &  & VIX &  & 0.092 & 0.015 & 0.000 &  & 0.263 & 0.063 & 0.000 &  & 0.060 & 0.006 & 0.000 \\ 
  C &  & ST\_boom &  & -0.194 & 0.125 & 0.120 &  & -0.323 & 0.635 & 0.612 &  & 0.607 & 0.086 & 0.000 \\ 
  C &  & ST\_bust &  & -0.571 & 0.169 & 0.001 &  & -1.475 & 0.608 & 0.015 &  & -0.471 & 0.119 & 0.000 \\ 
  JPM &  & Intercept &  & -1.734 & 0.185 & 0.000 &  & -2.601 & 0.873 & 0.003 &  & -0.091 & 0.059 & 0.127 \\ 
  JPM &  & ChangeSpread &  & 0.591 & 0.107 & 0.000 &  & 0.868 & 0.431 & 0.044 &  & 1.039 & 0.034 & 0.000 \\ 
  JPM &  & TEDSpread &  & 1.751 & 0.182 & 0.000 &  & 2.455 & 0.927 & 0.008 &  & -1.106 & 0.047 & 0.000 \\ 
  JPM &  & VIX &  & 0.092 & 0.015 & 0.000 &  & 0.151 & 0.049 & 0.002 &  & 0.053 & 0.003 & 0.000 \\ 
  JPM &  & ST\_boom &  & -0.194 & 0.125 & 0.120 &  & -0.151 & 0.444 & 0.734 &  & 0.453 & 0.050 & 0.000 \\ 
  JPM &  & ST\_bust &  & -0.571 & 0.169 & 0.001 &  & -0.025 & 0.713 & 0.972 &  & 0.542 & 0.069 & 0.000 \\ 
   \bottomrule
\end{tabular}
\end{table}


==> input/MES_AB_regressions_AddBanks_RR.txt <==
% latex table generated in R 4.3.1 by xtable 1.8-4 package
% Wed Jan 15 11:07:06 2025
\begin{table}[ht]
\centering
\begin{tabular}{llllrrrlrrrlrrr}
  \toprule
Asset & empty1 & Covariate & empty2 & Estimate\_VaR & Error\_VaR & pval\_VaR & empty3 & Estimate\_MES & Error\_MES & pval\_MES & empty4 & Estimate & Error & pval \\ 
  \midrule
BK &  & Intercept &  & -1.734 & 0.185 & 0.000 &  & -2.025 & 0.748 & 0.007 &  & -0.388 & 0.064 & 0.000 \\ 
  BK &  & ChangeSpread &  & 0.591 & 0.107 & 0.000 &  & 0.455 & 0.369 & 0.217 &  & 1.226 & 0.037 & 0.000 \\ 
  BK &  & TEDSpread &  & 1.751 & 0.182 & 0.000 &  & 3.532 & 1.269 & 0.005 &  & -1.013 & 0.051 & 0.000 \\ 
  BK &  & VIX &  & 0.092 & 0.015 & 0.000 &  & 0.135 & 0.040 & 0.001 &  & 0.057 & 0.004 & 0.000 \\ 
  BK &  & ST\_boom &  & -0.194 & 0.125 & 0.120 &  & -0.411 & 0.409 & 0.315 &  & 0.402 & 0.054 & 0.000 \\ 
  BK &  & ST\_bust &  & -0.571 & 0.169 & 0.001 &  & -1.520 & 0.587 & 0.010 &  & 0.381 & 0.074 & 0.000 \\ 
  GS &  & Intercept &  & -1.711 & 0.212 & 0.000 &  & -1.242 & 1.220 & 0.309 &  & 0.051 & 0.080 & 0.526 \\ 
  GS &  & ChangeSpread &  & 0.433 & 0.144 & 0.003 &  & 0.326 & 0.544 & 0.549 &  & 1.138 & 0.046 & 0.000 \\ 
  GS &  & TEDSpread &  & 1.796 & 0.403 & 0.000 &  & 2.114 & 0.638 & 0.001 &  & -0.300 & 0.055 & 0.000 \\ 
  GS &  & VIX &  & 0.115 & 0.018 & 0.000 &  & 0.148 & 0.041 & 0.000 &  & 0.021 & 0.004 & 0.000 \\ 
  GS &  & ST\_boom &  & -0.411 & 0.333 & 0.218 &  & -0.048 & 1.179 & 0.967 &  & 0.593 & 0.099 & 0.000 \\ 
  GS &  & ST\_bust &  & -0.772 & 0.174 & 0.000 &  & -1.133 & 0.794 & 0.154 &  & 0.336 & 0.079 & 0.000 \\ 
  MS &  & Intercept &  & -1.734 & 0.185 & 0.000 &  & -2.486 & 0.893 & 0.005 &  & -1.376 & 0.083 & 0.000 \\ 
  MS &  & ChangeSpread &  & 0.591 & 0.107 & 0.000 &  & 0.838 & 0.468 & 0.073 &  & 1.839 & 0.048 & 0.000 \\ 
  MS &  & TEDSpread &  & 1.751 & 0.182 & 0.000 &  & 2.657 & 1.358 & 0.050 &  & -1.115 & 0.066 & 0.000 \\ 
  MS &  & VIX &  & 0.092 & 0.015 & 0.000 &  & 0.170 & 0.050 & 0.001 &  & 0.075 & 0.005 & 0.000 \\ 
  MS &  & ST\_boom &  & -0.194 & 0.125 & 0.120 &  & -0.629 & 0.566 & 0.267 &  & 0.614 & 0.070 & 0.000 \\ 
  MS &  & ST\_bust &  & -0.571 & 0.169 & 0.001 &  & 0.053 & 0.876 & 0.951 &  & 0.343 & 0.096 & 0.000 \\ 
  STT &  & Intercept &  & -1.734 & 0.185 & 0.000 &  & -5.643 & 3.512 & 0.108 &  & -0.647 & 0.125 & 0.000 \\ 
  STT &  & ChangeSpread &  & 0.591 & 0.107 & 0.000 &  & 1.616 & 1.414 & 0.253 &  & 1.219 & 0.073 & 0.000 \\ 
  STT &  & TEDSpread &  & 1.751 & 0.182 & 0.000 &  & 2.840 & 2.254 & 0.208 &  & -1.951 & 0.100 & 0.000 \\ 
  STT &  & VIX &  & 0.092 & 0.015 & 0.000 &  & 0.199 & 0.046 & 0.000 &  & 0.109 & 0.007 & 0.000 \\ 
  STT &  & ST\_boom &  & -0.194 & 0.125 & 0.120 &  & 0.187 & 0.935 & 0.842 &  & -0.360 & 0.105 & 0.001 \\ 
  STT &  & ST\_bust &  & -0.571 & 0.169 & 0.001 &  & -1.312 & 1.143 & 0.251 &  & 0.657 & 0.145 & 0.000 \\ 
  WFC &  & Intercept &  & -1.734 & 0.185 & 0.000 &  & -4.271 & 1.053 & 0.000 &  & -0.295 & 0.120 & 0.014 \\ 
  WFC &  & ChangeSpread &  & 0.591 & 0.107 & 0.000 &  & 1.706 & 0.460 & 0.000 &  & 1.105 & 0.069 & 0.000 \\ 
  WFC &  & TEDSpread &  & 1.751 & 0.182 & 0.000 &  & 2.714 & 1.096 & 0.013 &  & -0.959 & 0.095 & 0.000 \\ 
  WFC &  & VIX &  & 0.092 & 0.015 & 0.000 &  & 0.106 & 0.039 & 0.007 &  & 0.062 & 0.007 & 0.000 \\ 
  WFC &  & ST\_boom &  & -0.194 & 0.125 & 0.120 &  & 0.157 & 0.461 & 0.734 &  & -0.063 & 0.100 & 0.527 \\ 
  WFC &  & ST\_bust &  & -0.571 & 0.169 & 0.001 &  & -0.799 & 0.704 & 0.256 &  & 0.286 & 0.138 & 0.039 \\ 
   \bottomrule
\end{tabular}
\end{table}


==> input/MES_AB_regressions_RR.txt <==
% latex table generated in R 4.3.1 by xtable 1.8-4 package
% Wed Jan 15 11:07:02 2025
\begin{table}[ht]
\centering
\begin{tabular}{llllrrrlrrrlrrr}
  \toprule
Asset & empty1 & Covariate & empty2 & Estimate\_VaR & Error\_VaR & pval\_VaR & empty3 & Estimate\_MES & Error\_MES & pval\_MES & empty4 & Estimate & Error & pval \\ 
  \midrule
BAC &  & Intercept &  & -1.734 & 0.185 & 0.000 &  & -5.535 & 1.438 & 0.000 &  & -1.325 & 0.156 & 0.000 \\ 
  BAC &  & ChangeSpread &  & 0.591 & 0.107 & 0.000 &  & 2.184 & 0.752 & 0.004 &  & 1.965 & 0.090 & 0.000 \\ 
  BAC &  & TEDSpread &  & 1.751 & 0.182 & 0.000 &  & 2.985 & 1.027 & 0.004 &  & -1.865 & 0.124 & 0.000 \\ 
  BAC &  & VIX &  & 0.092 & 0.015 & 0.000 &  & 0.147 & 0.058 & 0.011 &  & 0.068 & 0.009 & 0.000 \\ 
  BAC &  & ST\_boom &  & -0.194 & 0.125 & 0.120 &  & 0.140 & 0.611 & 0.819 &  & 0.566 & 0.131 & 0.000 \\ 
  BAC &  & ST\_bust &  & -0.571 & 0.169 & 0.001 &  & -1.483 & 0.604 & 0.014 &  & -0.280 & 0.181 & 0.121 \\ 
  C &  & Intercept &  & -1.734 & 0.185 & 0.000 &  & -4.654 & 1.880 & 0.013 &  & -1.386 & 0.120 & 0.000 \\ 
  C &  & ChangeSpread &  & 0.591 & 0.107 & 0.000 &  & 1.141 & 0.920 & 0.215 &  & 1.791 & 0.070 & 0.000 \\ 
  C &  & TEDSpread &  & 1.751 & 0.182 & 0.000 &  & 2.110 & 1.106 & 0.057 &  & -1.642 & 0.095 & 0.000 \\ 
  C &  & VIX &  & 0.092 & 0.015 & 0.000 &  & 0.263 & 0.063 & 0.000 &  & 0.092 & 0.007 & 0.000 \\ 
  C &  & ST\_boom &  & -0.194 & 0.125 & 0.120 &  & -0.321 & 0.635 & 0.613 &  & 0.687 & 0.101 & 0.000 \\ 
  C &  & ST\_bust &  & -0.571 & 0.169 & 0.001 &  & -1.476 & 0.608 & 0.015 &  & -0.328 & 0.139 & 0.018 \\ 
  JPM &  & Intercept &  & -1.734 & 0.185 & 0.000 &  & -2.601 & 0.873 & 0.003 &  & -0.234 & 0.084 & 0.005 \\ 
  JPM &  & ChangeSpread &  & 0.591 & 0.107 & 0.000 &  & 0.868 & 0.431 & 0.044 &  & 1.208 & 0.049 & 0.000 \\ 
  JPM &  & TEDSpread &  & 1.751 & 0.182 & 0.000 &  & 2.455 & 0.927 & 0.008 &  & -1.668 & 0.067 & 0.000 \\ 
  JPM &  & VIX &  & 0.092 & 0.015 & 0.000 &  & 0.151 & 0.049 & 0.002 &  & 0.090 & 0.005 & 0.000 \\ 
  JPM &  & ST\_boom &  & -0.194 & 0.125 & 0.120 &  & -0.151 & 0.444 & 0.734 &  & 0.422 & 0.070 & 0.000 \\ 
  JPM &  & ST\_bust &  & -0.571 & 0.169 & 0.001 &  & -0.025 & 0.713 & 0.972 &  & 0.821 & 0.097 & 0.000 \\ 
   \bottomrule
\end{tabular}
\end{table}


==> input/MES_AllResults.txt <==
% latex table generated in R 4.2.2 by xtable 1.8-4 package
% Fri May 26 13:50:26 2023
\begin{table}[ht]
\centering
\begin{tabular}{rrlrrrrlrrrrlrrrr}
  \toprule
beta & n & empty1 & bias\_mean\_1 & theta\_sd\_emp\_1 & sd\_asy\_mean\_1 & CI\_asy\_coverage\_1 & empty2 & bias\_mean\_2 & theta\_sd\_emp\_2 & sd\_asy\_mean\_2 & CI\_asy\_coverage\_2 & empty3 & bias\_mean\_3 & theta\_sd\_emp\_3 & sd\_asy\_mean\_3 & CI\_asy\_coverage\_3 \\ 
  \midrule
0.900 & 500 &  & 0.049 & 0.581 & 0.585 & 0.92 &  & -0.033 & 0.489 & 0.503 & 0.91 &  & -0.003 & 0.163 & 0.159 & 0.93 \\ 
  0.900 & 1000 &  & 0.023 & 0.410 & 0.409 & 0.93 &  & -0.015 & 0.346 & 0.352 & 0.92 &  & -0.000 & 0.114 & 0.112 & 0.94 \\ 
  0.900 & 2000 &  & 0.012 & 0.288 & 0.287 & 0.93 &  & -0.007 & 0.244 & 0.247 & 0.93 &  & -0.000 & 0.081 & 0.079 & 0.94 \\ 
  0.900 & 4000 &  & 0.009 & 0.208 & 0.203 & 0.93 &  & -0.007 & 0.176 & 0.174 & 0.94 &  & -0.001 & 0.057 & 0.056 & 0.94 \\ 
  0.950 & 500 &  & 0.104 & 0.824 & 0.850 & 0.89 &  & -0.073 & 0.687 & 0.730 & 0.87 &  & -0.001 & 0.232 & 0.230 & 0.91 \\ 
  0.950 & 1000 &  & 0.051 & 0.593 & 0.586 & 0.90 &  & -0.031 & 0.500 & 0.504 & 0.88 &  & 0.000 & 0.164 & 0.159 & 0.91 \\ 
  0.950 & 2000 &  & 0.034 & 0.412 & 0.410 & 0.92 &  & -0.024 & 0.346 & 0.353 & 0.91 &  & -0.001 & 0.115 & 0.112 & 0.93 \\ 
  0.950 & 4000 &  & 0.015 & 0.294 & 0.290 & 0.93 &  & -0.008 & 0.248 & 0.249 & 0.93 &  & 0.000 & 0.079 & 0.079 & 0.94 \\ 
  0.975 & 500 &  & 0.214 & 1.210 & 1.425 & 0.87 &  & -0.130 & 1.007 & 1.179 & 0.82 &  & -0.001 & 0.338 & 0.377 & 0.89 \\ 
  0.975 & 1000 &  & 0.108 & 0.860 & 0.936 & 0.88 &  & -0.064 & 0.720 & 0.797 & 0.85 &  & 0.003 & 0.236 & 0.249 & 0.90 \\ 
  0.975 & 2000 &  & 0.061 & 0.604 & 0.626 & 0.90 &  & -0.035 & 0.516 & 0.536 & 0.88 &  & -0.003 & 0.169 & 0.169 & 0.92 \\ 
  0.975 & 4000 &  & 0.025 & 0.427 & 0.437 & 0.91 &  & -0.015 & 0.361 & 0.375 & 0.90 &  & 0.001 & 0.117 & 0.118 & 0.93 \\ 
  0.990 & 500 &  & 0.532 & 2.049 & 7.926 & 0.81 &  & -0.330 & 1.684 & 8.756 & 0.74 &  & -0.015 & 0.557 & 0.989 & 0.83 \\ 
  0.990 & 1000 &  & 0.259 & 1.440 & 2.175 & 0.84 &  & -0.158 & 1.207 & 1.714 & 0.77 &  & 0.004 & 0.389 & 0.530 & 0.87 \\ 
  0.990 & 2000 &  & 0.150 & 1.033 & 1.276 & 0.87 &  & -0.089 & 0.871 & 1.063 & 0.81 &  & -0.003 & 0.281 & 0.335 & 0.88 \\ 
  0.990 & 4000 &  & 0.088 & 0.713 & 0.829 & 0.90 &  & -0.059 & 0.599 & 0.706 & 0.86 &  & -0.001 & 0.199 & 0.218 & 0.91 \\ 
  0.900 & 500 &  & 0.030 & 0.822 & 0.763 & 0.89 &  & -0.031 & 0.629 & 0.575 & 0.87 &  & 0.003 & 0.207 & 0.201 & 0.93 \\ 
  0.900 & 1000 &  & 0.018 & 0.614 & 0.573 & 0.90 &  & -0.018 & 0.466 & 0.433 & 0.88 &  & 0.005 & 0.144 & 0.141 & 0.94 \\ 
  0.900 & 2000 &  & 0.010 & 0.454 & 0.434 & 0.92 &  & -0.009 & 0.343 & 0.327 & 0.91 &  & -0.001 & 0.099 & 0.100 & 0.95 \\ 
  0.900 & 4000 &  & 0.006 & 0.325 & 0.317 & 0.93 &  & -0.006 & 0.243 & 0.239 & 0.93 &  & -0.000 & 0.070 & 0.071 & 0.95 \\ 
  0.950 & 500 &  & 0.045 & 1.211 & 1.100 & 0.86 &  & -0.060 & 0.935 & 0.815 & 0.81 &  & -0.002 & 0.323 & 0.303 & 0.91 \\ 
  0.950 & 1000 &  & 0.039 & 0.906 & 0.849 & 0.88 &  & -0.035 & 0.698 & 0.640 & 0.86 &  & 0.001 & 0.220 & 0.218 & 0.94 \\ 
  0.950 & 2000 &  & 0.029 & 0.657 & 0.656 & 0.91 &  & -0.027 & 0.500 & 0.494 & 0.90 &  & -0.002 & 0.158 & 0.155 & 0.94 \\ 
  0.950 & 4000 &  & 0.010 & 0.493 & 0.487 & 0.92 &  & -0.010 & 0.373 & 0.366 & 0.92 &  & 0.001 & 0.112 & 0.111 & 0.94 \\ 
  0.975 & 500 &  & 0.073 & 1.891 & 1.762 & 0.84 &  & -0.099 & 1.443 & 1.261 & 0.76 &  & -0.001 & 0.543 & 0.478 & 0.88 \\ 
  0.975 & 1000 &  & 0.062 & 1.334 & 1.256 & 0.87 &  & -0.061 & 1.019 & 0.931 & 0.82 &  & -0.005 & 0.360 & 0.336 & 0.90 \\ 
  0.975 & 2000 &  & 0.016 & 0.967 & 0.930 & 0.89 &  & -0.026 & 0.742 & 0.702 & 0.87 &  & -0.003 & 0.239 & 0.241 & 0.94 \\ 
  0.975 & 4000 &  & 0.028 & 0.741 & 0.734 & 0.91 &  & -0.026 & 0.565 & 0.552 & 0.90 &  & -0.004 & 0.174 & 0.173 & 0.94 \\ 
  0.990 & 500 &  & 0.252 & 10.530 & 17.121 & 0.85 &  & -0.265 & 7.885 & 12.488 & 0.72 &  & -0.013 & 2.218 & 2.533 & 0.86 \\ 
  0.990 & 1000 &  & 0.136 & 2.412 & 2.396 & 0.84 &  & -0.153 & 1.829 & 1.695 & 0.74 &  & 0.006 & 0.686 & 0.640 & 0.88 \\ 
  0.990 & 2000 &  & 0.109 & 1.647 & 1.599 & 0.86 &  & -0.106 & 1.278 & 1.180 & 0.79 &  & -0.004 & 0.452 & 0.443 & 0.91 \\ 
  0.990 & 4000 &  & 0.030 & 1.227 & 1.195 & 0.89 &  & -0.036 & 0.945 & 0.901 & 0.86 &  & 0.006 & 0.315 & 0.315 & 0.93 \\ 
   \bottomrule
\end{tabular}
\end{table}

